Neural Approximation by Function Composition: Rigidity and Doubly Exponential Convergence

Deep neural networks approximate functions by composing affine maps with nonlinear activations, but how composition itself creates approximation power is not yet fully understood. We investigate a fundamental mechanism: geometrically weighted sums of iterates of a single scalar generator function. This mechanism underpins the classical tent-map construction of the function \(x - x^2\) and related recursive representations used by Yarotsky, W. E, et al., to analyze the approximation powers of deep neural networks. First, we establish a rigidity theorem: for continuous piecewise linear generators with a finite number of segments, any \(C^3\) function that can be represented in this way is at most quadratic. For non-affine quadratic functions, the geometric factor is at least $1/4$. This result both reveals limitations of the tent-map approach and complements existing methods based on hierarchical bases and recursive polynomial constructions. Second, using an exact remainder identity as guidance, we construct a smooth generator whose iterates yield doubly exponential error decay in total depth for square approximation and, through multiplication modules, for each fixed polynomial. For power series with absolutely summable coefficients on \([-1,1]^d\), distributing depth according to monomial degree yields a uniform approximation error of order \(O(e^{-cL^{1/d}})\) on each interior cube. These findings demonstrate how generator dynamics and remainder estimates govern depth allocation and approximation rates of deep neural networks.

==> figures/square-approximation.dat <==
x target Q1 Q2
-1.0000000000000000000000000E+0 1.0000000000000000000000000E+0 8.9897948556635619639456815E-1 9.9756997866751746793080916E-1
-9.9500000000000000000000000E-1 9.9002500000000000000000000E-1 8.9082815073275703823932836E-1 9.8767993306477772155256810E-1
-9.9000000000000000000000000E-1 9.8010000000000000000000000E-1 8.8270416879826951491880409E-1 9.7783741630471914863708674E-1
-9.8500000000000000000000000E-1 9.7022500000000000000000000E-1 8.7460767652126031072703375E-1 9.6804248417946841408991700E-1
-9.8000000000000000000000000E-1 9.6040000000000000000000000E-1 8.6653881110589726282045116E-1 9.5829519165703853588171431E-1
-9.7500000000000000000000000E-1 9.5062500000000000000000000E-1 8.5849771019808138388118781E-1 9.4859559288388384430512592E-1
-9.7000000000000000000000000E-1 9.4090000000000000000000000E-1 8.5048451188126153777376510E-1 9.3894374118763079555999825E-1
-9.6500000000000000000000000E-1 9.3122500000000000000000000E-1 8.4249935467213046483642759E-1 9.2933968907998308220105485E-1
-9.6000000000000000000000000E-1 9.2160000000000000000000000E-1 8.3454237751620086054874358E-1 9.1978348825979939272330034E-1
-9.5500000000000000000000000E-1 9.1202500000000000000000000E-1 8.2661371978326021912864242E-1 9.1027518961634208329959353E-1
-9.5000000000000000000000000E-1 9.0250000000000000000000000E-1 8.1871352126270316215079546E-1 9.0081484323269493649824906E-1
-9.4500000000000000000000000E-1 8.9302500000000000000000000E-1 8.1084192215873998156021739E-1 8.9140249838934809477142109E-1
-9.4000000000000000000000000E-1 8.8360000000000000000000000E-1 8.0299906308548013649619706E-1 8.8203820356794817069165630E-1
-9.3500000000000000000000000E-1 8.7422500000000000000000000E-1 7.9518508506188945415817768E-1 8.7272200645521145139756804E-1
-9.3000000000000000000000000E-1 8.6490000000000000000000000E-1 7.8740012950661979655297540E-1 8.6345395394699803156210911E-1
-9.2500000000000000000000000E-1 8.5562500000000000000000000E-1 7.7964433823270996737768630E-1 8.5423409215254462748919775E-1
-9.2000000000000000000000000E-1 8.4640000000000000000000000E-1 7.7191785344215664653065618E-1 8.4506246639885374474594121E-1
-9.1500000000000000000000000E-1 8.3722500000000000000000000E-1 7.6422081772035415381976510E-1 8.3593912123523679311646379E-1
-9.1000000000000000000000000E-1 8.2810000000000000000000000E-1 7.5655337403040185836870583E-1 8.2686410043800866568595521E-1
-9.0500000000000000000000000E-1 8.1902500000000000000000000E-1 7.4891566570727806602349483E-1 8.1783744701533122359502410E-1
-9.0000000000000000000000000E-1 8.1000000000000000000000000E-1 7.4130783645187923374859784E-1 8.0885920321220305450815336E-1
-8.9500000000000000000000000E-1 8.0102500000000000000000000E-1 7.3373003032492337759008458E-1 7.9992941051559280117768309E-1
-8.9000000000000000000000000E-1 7.9210000000000000000000000E-1 7.2618239174071655928728407E-1 7.9104810965971328671619628E-1
-8.8500000000000000000000000E-1 7.8322500000000000000000000E-1 7.1866506546078135604944452E-1 7.8221534063143359537351423E-1
-8.8000000000000000000000000E-1 7.7440000000000000000000000E-1 7.1117819658734623839465405E-1 7.7343114267582620180588224E-1
-8.7500000000000000000000000E-1 7.6562500000000000000000000E-1 7.0372193055669480228926829E-1 7.6469555430184617807853434E-1
-8.7000000000000000000000000E-1 7.5690000000000000000000000E-1 6.9629641313237382414158929E-1 7.5600861328813944601084362E-1
-8.6500000000000000000000000E-1 7.4822500000000000000000000E-1 6.8890179039825913050755001E-1 7.4737035668897698300578512E-1
-8.6000000000000000000000000E-1 7.3960000000000000000000000E-1 6.8153820875147829867239229E-1 7.3878082084031183225042889E-1
-8.5500000000000000000000000E-1 7.3102500000000000000000000E-1 6.7420581489518922959418452E-1 7.3024004136595571317743029E-1
-8.5000000000000000000000000E-1 7.2250000000000000000000000E-1 6.6690475583121366104557279E-1 7.2174805318387197538255674E-1
-8.4500000000000000000000000E-1 7.1402500000000000000000000E-1 6.5963517885252471618210468E-1 7.1330489051258158884148486E-1
-8.4000000000000000000000000E-1 7.0560000000000000000000000E-1 6.5239723153558761121113154E-1 7.0491058687767881529941077E-1
-8.3500000000000000000000000E-1 6.9722500000000000000000000E-1 6.4519106173255267534660471E-1 6.9656517511845316015609152E-1
-8.3000000000000000000000000E-1 6.8890000000000000000000000E-1 6.3801681756329986682352011E-1 6.8826868739461416107105192E-1
-8.2500000000000000000000000E-1 6.8062500000000000000000000E-1 6.3087464740733400042236978E-1 6.8002115519311552890072086E-1
-8.2000000000000000000000000E-1 6.7240000000000000000000000E-1 6.2376469989552993472927872E-1 6.7182260933507511848064430E-1
-8.1500000000000000000000000E-1 6.6422500000000000000000000E-1 6.1668712390172700124158797E-1 6.6367307998278717120864498E-1
-8.1000000000000000000000000E-1 6.5610000000000000000000000E-1 6.0964206853417199243100324E-1 6.5557259664682323839337268E-1
-8.0500000000000000000000000E-1 6.4802500000000000000000000E-1 6.0262968312681006200601596E-1 6.4752118819321816392913636E-1
-8.0000000000000000000000000E-1 6.4000000000000000000000000E-1 5.9565011723042292788048917E-1 6.3951888285073747706174572E-1
-7.9500000000000000000000000E-1 6.3202500000000000000000000E-1 5.8870352060361380676383842E-1 6.3156570821822252083831907E-1
-7.9000000000000000000000000E-1 6.2410000000000000000000000E-1 5.8179004320363854884724269E-1 6.2366169127200961930111743E-1
-7.8500000000000000000000000E-1 6.1622500000000000000000000E-1 5.7490983517708248177623831E-1 6.1580685837341956660339828E-1
-7.8000000000000000000000000E-1 6.0840000000000000000000000E-1 5.6806304685038251497863079E-1 6.0800123527631370400347674E-1
-7.7500000000000000000000000E-1 6.0062500000000000000000000E-1 5.6124982872019409846293125E-1 6.0024484713471283613854464E-1
-7.7000000000000000000000000E-1 5.9290000000000000000000000E-1 5.5447033144360267442076094E-1 5.9253771851047522609671892E-1
-7.6500000000000000000000000E-1 5.8522500000000000000000000E-1 5.4772470582817930536036251E-1 5.8487987338102989959614911E-1
-7.6000000000000000000000000E-1 5.7760000000000000000000000E-1 5.4101310282188020907019538E-1 5.7727133514716148204319289E-1
-7.5500000000000000000000000E-1 5.7002500000000000000000000E-1 5.3433567350278997846342311E-1 5.6971212664084278837456562E-1
-7.5000000000000000000000000E-1 5.6250000000000000000000000E-1 5.2769256906870831328690408E-1 5.6220227013311138438541734E-1
-7.4500000000000000000000000E-1 5.5502500000000000000000000E-1 5.2108394082658014079216203E-1 5.5474178734198633969847214E-1
-7.4000000000000000000000000E-1 5.4760000000000000000000000E-1 5.1450994018176905375990378E-1 5.4733069944042139662824121E-1
-7.3500000000000000000000000E-1 5.4022500000000000000000000E-1 5.0797071862717404674218347E-1 5.3996902706429078592605170E-1
-7.3000000000000000000000000E-1 5.3290000000000000000000000E-1 5.0146642773218958503451906E-1 5.3265679032040392974100690E-1
-7.2500000000000000000000000E-1 5.2562500000000000000000000E-1 4.9499721913150909571037772E-1 5.2539400879454528408145580E-1
-7.2000000000000000000000000E-1 5.1840000000000000000000000E-1 4.8856324451377202603765276E-1 5.1818070155953558759123637E-1
-7.1500000000000000000000000E-1 5.1122500000000000000000000E-1 4.8216465561005467174518975E-1 5.1101688718331080054272819E-1
-7.1000000000000000000000000E-1 5.0410000000000000000000000E-1 4.7580160418220503591012178E-1 5.0390258373701503757022619E-1
-7.0500000000000000000000000E-1 4.9702500000000000000000000E-1 4.6947424201102203868567216E-1 4.9683780880310381979575003E-1
-7.0000000000000000000000000E-1 4.9000000000000000000000000E-1 4.6318272088427945867495761E-1 4.8982257948345399660639294E-1
-6.9500000000000000000000000E-1 4.8302500000000000000000000E-1 4.5692719258459504846879363E-1 4.8285691240747671439683347E-1
-6.9000000000000000000000000E-1 4.7610000000000000000000000E-1 4.5070780887714532969298623E-1 4.7594082374022983905975389E-1
-6.8500000000000000000000000E-1 4.6922500000000000000000000E-1 4.4452472149722663684029554E-1 4.6907432919052627085567323E-1
-6.8000000000000000000000000E-1 4.6240000000000000000000000E-1 4.3837808213766304418013851E-1 4.6225744401903462448517382E-1
-6.7500000000000000000000000E-1 4.5562500000000000000000000E-1 4.3226804243606187612985637E-1 4.5549018304636878368181208E-1
-6.7000000000000000000000000E-1 4.4890000000000000000000000E-1 4.2619475396191756861841757E-1 4.4877256066116287840240758E-1
-6.6500000000000000000000000E-1 4.4222500000000000000000000E-1 4.2015836820356471715885830E-1 4.4210459082812827367032499E-1
-6.6000000000000000000000000E-1 4.3560000000000000000000000E-1 4.1415903655498121655034948E-1 4.3548628709608920228244809E-1
-6.5500000000000000000000000E-1 4.2902500000000000000000000E-1 4.0819691030244246733394318E-1 4.2891766260599371887572076E-1
-6.5000000000000000000000000E-1 4.2250000000000000000000000E-1 4.0227214061102769530584326E-1 4.2239873009889670021665650E-1
-6.4500000000000000000000000E-1 4.1602500000000000000000000E-1 3.9638487851097950252513128E-1 4.1592950192391166597774391E-1
-6.4000000000000000000000000E-1 4.0960000000000000000000000E-1 3.9053527488391784131452229E-1 4.0950999004612824564729736E-1
-6.3500000000000000000000000E-1 4.0322500000000000000000000E-1 3.8472348044890967671677213E-1 4.0314020605449217053161637E-1
-6.3000000000000000000000000E-1 3.9690000000000000000000000E-1 3.7894964574839567770822173E-1 3.9682016116964472499648698E-1
-6.2500000000000000000000000E-1 3.9062500000000000000000000E-1 3.7321392113397535315561466E-1 3.9054986625171864810386332E-1
-6.2000000000000000000000000E-1 3.8440000000000000000000000E-1 3.6751645675205212500227585E-1 3.8432933180808753557246983E-1
-6.1500000000000000000000000E-1 3.7822500000000000000000000E-1 3.6185740252933990845304109E-1 3.7815856800106585247026589E-1
-6.1000000000000000000000000E-1 3.7210000000000000000000000E-1 3.5623690815823284696055405E-1 3.7203758465555672917321503E-1
-6.0500000000000000000000000E-1 3.6602500000000000000000000E-1 3.5065512308203992856379637E-1 3.6596639126664477683846388E-1
-6.0000000000000000000000000E-1 3.6000000000000000000000000E-1 3.4511219648008628955659735E-1 3.5994499700713122387964248E-1
-5.9500000000000000000000000E-1 3.5402500000000000000000000E-1 3.3960827725268309153150683E-1 3.5397341073500874163531416E-1
-5.9000000000000000000000000E-1 3.4810000000000000000000000E-1 3.3414351400596793851344125E-1 3.4805164100087339552543558E-1
-5.8500000000000000000000000E-1 3.4222500000000000000000000E-1 3.2871805503661788212707459E-1 3.4217969605527122743094812E-1
-5.8000000000000000000000000E-1 3.3640000000000000000000000E-1 3.2333204831643714448970165E-1 3.3635758385597704574338597E-1
-5.7500000000000000000000000E-1 3.3062500000000000000000000E-1 3.1798564147682177074342904E-1 3.3058531207520307144895476E-1
-5.7000000000000000000000000E-1 3.2490000000000000000000000E-1 3.1267898179310350579175033E-1 3.2486288810673516166849549E-1
-5.6500000000000000000000000E-1 3.1922500000000000000000000E-1 3.0741221616877527283907333E-1 3.1919031907299440620403488E-1
-5.6000000000000000000000000E-1 3.1360000000000000000000000E-1 3.0218549111960071469936716E-1 3.1356761183202196777657641E-1
-5.5500000000000000000000000E-1 3.0802500000000000000000000E-1 2.9699895275761034249212293E-1 3.0799477298438511271021356E-1
-5.5000000000000000000000000E-1 3.0250000000000000000000000E-1 2.9185274677498692022918198E-1 3.0247180888000245575588232E-1
-5.4500000000000000000000000E-1 2.9702500000000000000000000E-1 2.8674701842784279786217962E-1 2.9699872562488652048503406E-1
-5.4000000000000000000000000E-1 2.9160000000000000000000000E-1 2.8168191251989198955348651E-1 2.9157552908780179514976749E-1
-5.3500000000000000000000000E-1 2.8622500000000000000000000E-1 2.7665757338601987819834607E-1 2.8620222490683654303177796E-1
-5.3000000000000000000000000E-1 2.8090000000000000000000000E-1 2.7167414487575351150579895E-1 2.8087881849588670601789409E-1
-5.2500000000000000000000000E-1 2.7562500000000000000000000E-1 2.6673177033663553918303570E-1 2.7560531505105032037482502E-1
-5.2000000000000000000000000E-1 2.7040000000000000000000000E-1 2.6183059259750492490281836E-1 2.7038171955693094437976253E-1
-5.1500000000000000000000000E-1 2.6522500000000000000000000E-1 2.5697075395168765070609949E-1 2.6520803679284867852632949E-1
-5.1000000000000000000000000E-1 2.6010000000000000000000000E-1 2.5215239614010071524026015E-1 2.6008427133895744039668893E-1
-5.0500000000000000000000000E-1 2.5502500000000000000000000E-1 2.4737566033427281069462333E-1 2.5501042758226723790011848E-1
-5.0000000000000000000000000E-1 2.5000000000000000000000000E-1 2.4264068711928514640506617E-1 2.4998650972257026635580837E-1
-4.9500000000000000000000000E-1 2.4502500000000000000000000E-1 2.3794761647663596979354666E-1 2.4501252177826973677300327E-1
-4.9000000000000000000000000E-1 2.4010000000000000000000000E-1 2.3329658776703241752001314E-1 2.4008846759211042458503817E-1
-4.8500000000000000000000000E-1 2.3522500000000000000000000E-1 2.2868773971311341138630587E-1 2.3521435083681000995573189E-1
-4.8000000000000000000000000E-1 2.3040000000000000000000000E-1 2.2412121038210739457616013E-1 2.3039017502059036252773409E-1
-4.7500000000000000000000000E-1 2.2562500000000000000000000E-1 2.1959713716842878417324508E-1 2.2561594349260800505387114E-1
-4.7000000000000000000000000E-1 2.2090000000000000000000000E-1 2.1511565677621709550043803E-1 2.2089165944828307167582135E-1
-4.6500000000000000000000000E-1 2.1622500000000000000000000E-1 2.1067690520182277259756500E-1 2.1621732593452615762155912E-1
-4.6000000000000000000000000E-1 2.1160000000000000000000000E-1 2.0628101771624383703022983E-1 2.1159294585486253771644685E-1
-4.5500000000000000000000000E-1 2.0702500000000000000000000E-1 2.0192812884751754412703201E-1 2.0701852197445331127570022E-1
-4.5000000000000000000000000E-1 2.0250000000000000000000000E-1 1.9761837236307131160376235E-1 2.0249405692501311060190213E-1
-4.4500000000000000000000000E-1 1.9802500000000000000000000E-1 1.9335188125203726027785709E-1 1.9801955320962408938465499E-1
-4.4000000000000000000000000E-1 1.9360000000000000000000000E-1 1.8912878770753478013081131E-1 1.9359501320744598572541881E-1
-4.3500000000000000000000000E-1 1.8922500000000000000000000E-1 1.8494922310892560726633877E-1 1.8922043917832213222492228E-1
-4.3000000000000000000000000E-1 1.8490000000000000000000000E-1 1.8081331800404596826343917E-1 1.8489583326728136250990573E-1
-4.2500000000000000000000000E-1 1.8062500000000000000000000E-1 1.7672120209142041796157721E-1 1.8062119750893583967786202E-1
-4.2000000000000000000000000E-1 1.7640000000000000000000000E-1 1.7267300420246206476511730E-1 1.7639653383177490734128893E-1
-4.1500000000000000000000000E-1 1.7222500000000000000000000E-1 1.6866885228366394404113905E-1 1.7222184406235513819610408E-1
-4.1000000000000000000000000E-1 1.6810000000000000000000000E-1 1.6470887337878636503393846E-1 1.6809712992938682826264107E-1
-4.0500000000000000000000000E-1 1.6402500000000000000000000E-1 1.6079319361104511985614372E-1 1.6402239306771725709341541E-1
-4.0000000000000000000000000E-1 1.6000000000000000000000000E-1 1.5692193816530550446587122E-1 1.5999763502221110525207034E-1
-3.9500000000000000000000000E-1 1.5602500000000000000000000E-1 1.5309523127028716102741166E-1 1.5602285725152849018615218E-1
-3.9000000000000000000000000E-1 1.5210000000000000000000000E-1 1.4931319618078480860562603E-1 1.5209806113180115018735066E-1
-3.8500000000000000000000000E-1 1.4822500000000000000000000E-1 1.4557595515990998468805389E-1 1.4822324796020737340249870E-1
-3.8000000000000000000000000E-1 1.4440000000000000000000000E-1 1.4188362946135897349074796E-1 1.4439841895844633477412880E-1
-3.7500000000000000000000000E-1 1.4062500000000000000000000E-1 1.3823633931171214831174430E-1 1.4062357527611256829917861E-1
-3.7000000000000000000000000E-1 1.3690000000000000000000000E-1 1.3463420389277000427829162E-1 1.3689871799397136504829821E-1
-3.6500000000000000000000000E-1 1.3322500000000000000000000E-1 1.3107734132393120461976223E-1 1.3322384812713594893726254E-1
-3.6000000000000000000000000E-1 1.2960000000000000000000000E-1 1.2756586864461800801775450E-1 1.2959896662814734223875915E-1
-3.5500000000000000000000000E-1 1.2602500000000000000000000E-1 1.2409990179675448656950251E-1 1.2602407438995789122125964E-1
-3.5000000000000000000000000E-1 1.2250000000000000000000000E-1 1.2067955560730298338269877E-1 1.2249917224881947905721750E-1
-3.4500000000000000000000000E-1 1.1902500000000000000000000E-1 1.1730494377086429573280313E-1 1.1902426098707750821239258E-1
-3.4000000000000000000000000E-1 1.1560000000000000000000000E-1 1.1397617883234710399278329E-1 1.1559934133587178787014985E-1
-3.3500000000000000000000000E-1 1.1222500000000000000000000E-1 1.1069337216971219812636487E-1 1.1222441397774551351915439E-1
-3.3000000000000000000000000E-1 1.0890000000000000000000000E-1 1.0745663397679708235715260E-1 1.0889947954916357560162649E-1
-3.2500000000000000000000000E-1 1.0562500000000000000000000E-1 1.0426607324622656462693866E-1 1.0562453864294148204550881E-1
-3.2000000000000000000000000E-1 1.0240000000000000000000000E-1 1.0112179775241496057839120E-1 1.0239959181058622555247588E-1
-3.1500000000000000000000000E-1 9.9225000000000000000000000E-2 9.8023914034665561983199093E-2 9.9224639564550470651325228E-2
-3.1000000000000000000000000E-1 9.6100000000000000000000000E-2 9.4972527380373036731647449E-2 9.6099682380401477721298155E-2
-3.0500000000000000000000000E-1 9.3025000000000000000000000E-2 9.1967741808334441650550078E-2 9.3024720698906221412405913E-2
-3.0000000000000000000000000E-1 9.0000000000000000000000000E-2 8.9009660052174540472628502E-2 8.9999754928034199111787125E-2
-2.9500000000000000000000000E-1 8.7025000000000000000000000E-2 8.6098383543891127193177820E-2 8.7024785444879461300202465E-2
-2.9000000000000000000000000E-1 8.4100000000000000000000000E-2 8.3234012397526059772884385E-2 8.4099812597503429786523359E-2
-2.8500000000000000000000000E-1 8.1225000000000000000000000E-2 8.0416645392967710635046728E-2 8.1224836706700101877887525E-2
-2.8000000000000000000000000E-1 7.8400000000000000000000000E-2 7.7646379959890538619779878E-2 7.8399858067685268518347817E-2
-2.7500000000000000000000000E-1 7.5625000000000000000000000E-2 7.4923312161837481958213675E-2 7.5624876951711402290502796E-2
-2.7000000000000000000000000E-1 7.2900000000000000000000000E-2 7.2247536680450863380052963E-2 7.2899893607609896905856652E-2
-2.6500000000000000000000000E-1 7.0225000000000000000000000E-2 6.9619146799857486634724516E-2 7.0224908263262363395538226E-2
-2.6000000000000000000000000E-1 6.7600000000000000000000000E-2 6.7038234391213588459093882E-2 6.7599921127002709640493644E-2
-2.5500000000000000000000000E-1 6.5025000000000000000000000E-2 6.4504889897415291335702684E-2 6.5024932388951749138303688E-2
-2.5000000000000000000000000E-1 6.2500000000000000000000000E-2 6.2019202317980180229941784E-2 6.2499942222286101983298806E-2
-2.4500000000000000000000000E-1 6.0025000000000000000000000E-2 5.9581259194105600850878671E-2 6.0024950784443165930581501E-2
-2.4000000000000000000000000E-1 5.7600000000000000000000000E-2 5.7191146593909247830059201E-2 5.7599958218263948117855625E-2
-2.3500000000000000000000000E-1 5.5225000000000000000000000E-2 5.4848949097857578540149942E-2 5.5224964653075558528560578E-2
-2.3000000000000000000000000E-1 5.2900000000000000000000000E-2 5.2554749784387552068668693E-2 5.2899970205715174594696541E-2
-2.2500000000000000000000000E-1 5.0625000000000000000000000E-2 5.0308630215727153112460691E-2 5.0624974981497292458918316E-2
-2.2000000000000000000000000E-1 4.8400000000000000000000000E-2 4.8110670423920117260565376E-2 4.8399979075126084346019918E-2
-2.1500000000000000000000000E-1 4.6225000000000000000000000E-2 4.5960948897060227284636034E-2 4.6224982571554683238919819E-2
-2.1000000000000000000000000E-1 4.4100000000000000000000000E-2 4.3859542565740499658523709E-2 4.4099985546793215620818189E-2
-2.0500000000000000000000000E-1 4.2025000000000000000000000E-2 4.1806526789722526586906987E-2 4.2024988068667400442503756E-2
-2.0000000000000000000000000E-1 4.0000000000000000000000000E-2 3.9801975344831181345354367E-2 3.9999990197529527713047556E-2
-1.9500000000000000000000000E-1 3.8025000000000000000000000E-2 3.7845960410079833732913691E-2 3.8024991986923623206576181E-2
-1.9000000000000000000000000E-1 3.6100000000000000000000000E-2 3.5938552555031157928781619E-2 3.6099993484206596742737188E-2
-1.8500000000000000000000000E-1 3.4225000000000000000000000E-2 3.4079820727398547045964419E-2 3.4224994731127160351142541E-2
-1.8000000000000000000000000E-1 3.2400000000000000000000000E-2 3.2269832240893077209864973E-2 3.2399995764364289389798984E-2
-1.7500000000000000000000000E-1 3.0625000000000000000000000E-2 3.0508652763320889084812864E-2 3.0624996616026984375600871E-2
-1.7000000000000000000000000E-1 2.8900000000000000000000000E-2 2.8796346304935776456720179E-2 2.8899997314117073924647002E-2
-1.6500000000000000000000000E-1 2.7225000000000000000000000E-2 2.7132975207051689788953343E-2 2.7224997882956779816690811E-2
-1.6000000000000000000000000E-1 2.5600000000000000000000000E-2 2.5518600130919777638446387E-2 2.5599998343582743818633048E-2
-1.5500000000000000000000000E-1 2.4025000000000000000000000E-2 2.3953280046874500490945409E-2 2.4024998714108192555736049E-2
-1.5000000000000000000000000E-1 2.2500000000000000000000000E-2 2.2437072223753259992569808E-2 2.2499999010054891437202294E-2
-1.4500000000000000000000000E-1 2.1025000000000000000000000E-2 2.0970032218593891767683872E-2 2.1024999244656511457821931E-2
-1.4000000000000000000000000E-1 1.9600000000000000000000000E-2 1.9552213866614272072024420E-2 1.9599999429135003644313516E-2
-1.3500000000000000000000000E-1 1.8225000000000000000000000E-2 1.8183669271478187490276666E-2 1.8224999572951545030344888E-2
-1.3000000000000000000000000E-1 1.6900000000000000000000000E-2 1.6864448795851512807461853E-2 1.6899999684033587366407865E-2
-1.2500000000000000000000000E-1 1.5625000000000000000000000E-2 1.5594601052252635125662883E-2 1.5624999768979505339875263E-2
-1.2000000000000000000000000E-1 1.4400000000000000000000000E-2 1.4374172894200952327221761E-2 1.4399999833242304938564064E-2
-1.1500000000000000000000000E-1 1.3225000000000000000000000E-2 1.3203209407667161171380331E-2 1.3224999881293814781528366E-2
-1.1000000000000000000000000E-1 1.2100000000000000000000000E-2 1.2081753902828934725460954E-2 1.2099999916770743808827139E-2
-1.0500000000000000000000000E-1 1.1025000000000000000000000E-2 1.1009847906135470549359450E-2 1.1024999942603947714484510E-2
-1.0000000000000000000000000E-1 1.0000000000000000000000000E-2 9.9875311526842701517477005E-3 9.9999999611322039721835480E-3
-9.5000000000000000000000000E-2 9.0250000000000000000000000E-3 9.0148415789133867994153542E-3 9.0249999742017512913335228E-3
-9.0000000000000000000000000E-2 8.1000000000000000000000000E-3 8.0918153156122528720551410E-3 8.0999999832528039034292033E-3
-8.5000000000000000000000000E-2 7.2250000000000000000000000E-3 7.2184866812540697008419736E-3 7.2249999893942042679141967E-3
-8.0000000000000000000000000E-2 6.4000000000000000000000000E-3 6.3948881756526123005009884E-3 6.3999999934673296572845668E-3
-7.5000000000000000000000000E-2 5.6250000000000000000000000E-3 5.6210504739461686940374738E-3 5.6249999961003186884695969E-3
-7.0000000000000000000000000E-2 4.9000000000000000000000000E-3 4.8970024209111987323505408E-3 4.8999999977536332684250491E-3
-6.5000000000000000000000000E-2 4.2250000000000000000000000E-3 4.2227710256081605255104102E-3 4.2249999987579196744131947E-3
-6.0000000000000000000000000E-2 3.6000000000000000000000000E-3 3.5983814563618139288749371E-3 3.5999999993450796528303226E-3
-5.5000000000000000000000000E-2 3.0250000000000000000000000E-3 3.0238570360781700680604220E-3 3.0249999996734085549898781E-3
-5.0000000000000000000000000E-2 2.5000000000000000000000000E-3 2.4992192379001137468308818E-3 2.4999999998476026953383161E-3
-4.5000000000000000000000000E-2 2.0250000000000000000000000E-3 2.0244876812035818680338924E-3 2.0249999999343823795177383E-3
-4.0000000000000000000000000E-2 1.6000000000000000000000000E-3 1.5996801279360358185095080E-3 1.5999999999744204697649120E-3
-3.5000000000000000000000000E-2 1.2250000000000000000000000E-3 1.2248124792988192349378845E-3 1.2249999999912089974814160E-3
-3.0000000000000000000000000E-2 9.0000000000000000000000000E-4 8.9989877277484479103293967E-4 8.9999999999743826235150295E-4
-2.5000000000000000000000000E-2 6.2500000000000000000000000E-4 6.2495117950290474101713755E-4 6.2499999999940413978038805E-4
-2.0000000000000000000000000E-2 4.0000000000000000000000000E-4 3.9998000199975003499475082E-4 3.9999999999990001999750030E-4
-1.5000000000000000000000000E-2 2.2500000000000000000000000E-4 2.2499367223093200499204696E-4 2.2499999999998998983468720E-4
-1.0000000000000000000000000E-2 1.0000000000000000000000000E-4 9.9998750031249023471678406E-5 9.9999999999999609394530640E-5
-5.0000000000000000000000000E-3 2.5000000000000000000000000E-5 2.4999921875488277435336113E-5 2.4999999999999998474140167E-5
0.0000000000000000000000000E+22 0.0000000000000000000000000E+19 0.0000000000000000000000000E+22 0.0000000000000000000000000E+21
5.0000000000000000000000000E-3 2.5000000000000000000000000E-5 2.4999921875488277435336113E-5 2.4999999999999998474140167E-5
1.0000000000000000000000000E-2 1.0000000000000000000000000E-4 9.9998750031249023471678406E-5 9.9999999999999609394530640E-5
1.5000000000000000000000000E-2 2.2500000000000000000000000E-4 2.2499367223093200499204696E-4 2.2499999999998998983468720E-4
2.0000000000000000000000000E-2 4.0000000000000000000000000E-4 3.9998000199975003499475082E-4 3.9999999999990001999750030E-4
2.5000000000000000000000000E-2 6.2500000000000000000000000E-4 6.2495117950290474101713755E-4 6.2499999999940413978038805E-4
3.0000000000000000000000000E-2 9.0000000000000000000000000E-4 8.9989877277484479103293967E-4 8.9999999999743826235150295E-4
3.5000000000000000000000000E-2 1.2250000000000000000000000E-3 1.2248124792988192349378845E-3 1.2249999999912089974814160E-3
4.0000000000000000000000000E-2 1.6000000000000000000000000E-3 1.5996801279360358185095080E-3 1.5999999999744204697649120E-3
4.5000000000000000000000000E-2 2.0250000000000000000000000E-3 2.0244876812035818680338924E-3 2.0249999999343823795177383E-3
5.0000000000000000000000000E-2 2.5000000000000000000000000E-3 2.4992192379001137468308818E-3 2.4999999998476026953383161E-3
5.5000000000000000000000000E-2 3.0250000000000000000000000E-3 3.0238570360781700680604220E-3 3.0249999996734085549898781E-3
6.0000000000000000000000000E-2 3.6000000000000000000000000E-3 3.5983814563618139288749371E-3 3.5999999993450796528303226E-3
6.5000000000000000000000000E-2 4.2250000000000000000000000E-3 4.2227710256081605255104102E-3 4.2249999987579196744131947E-3
7.0000000000000000000000000E-2 4.9000000000000000000000000E-3 4.8970024209111987323505408E-3 4.8999999977536332684250491E-3
7.5000000000000000000000000E-2 5.6250000000000000000000000E-3 5.6210504739461686940374738E-3 5.6249999961003186884695969E-3
8.0000000000000000000000000E-2 6.4000000000000000000000000E-3 6.3948881756526123005009884E-3 6.3999999934673296572845668E-3
8.5000000000000000000000000E-2 7.2250000000000000000000000E-3 7.2184866812540697008419736E-3 7.2249999893942042679141967E-3
9.0000000000000000000000000E-2 8.1000000000000000000000000E-3 8.0918153156122528720551410E-3 8.0999999832528039034292033E-3
9.5000000000000000000000000E-2 9.0250000000000000000000000E-3 9.0148415789133867994153542E-3 9.0249999742017512913335228E-3
1.0000000000000000000000000E-1 1.0000000000000000000000000E-2 9.9875311526842701517477005E-3 9.9999999611322039721835480E-3
1.0500000000000000000000000E-1 1.1025000000000000000000000E-2 1.1009847906135470549359450E-2 1.1024999942603947714484510E-2
1.1000000000000000000000000E-1 1.2100000000000000000000000E-2 1.2081753902828934725460954E-2 1.2099999916770743808827139E-2
1.1500000000000000000000000E-1 1.3225000000000000000000000E-2 1.3203209407667161171380331E-2 1.3224999881293814781528366E-2
1.2000000000000000000000000E-1 1.4400000000000000000000000E-2 1.4374172894200952327221761E-2 1.4399999833242304938564064E-2
1.2500000000000000000000000E-1 1.5625000000000000000000000E-2 1.5594601052252635125662883E-2 1.5624999768979505339875263E-2
1.3000000000000000000000000E-1 1.6900000000000000000000000E-2 1.6864448795851512807461853E-2 1.6899999684033587366407865E-2
1.3500000000000000000000000E-1 1.8225000000000000000000000E-2 1.8183669271478187490276666E-2 1.8224999572951545030344888E-2
1.4000000000000000000000000E-1 1.9600000000000000000000000E-2 1.9552213866614272072024420E-2 1.9599999429135003644313516E-2
1.4500000000000000000000000E-1 2.1025000000000000000000000E-2 2.0970032218593891767683872E-2 2.1024999244656511457821931E-2
1.5000000000000000000000000E-1 2.2500000000000000000000000E-2 2.2437072223753259992569808E-2 2.2499999010054891437202294E-2
1.5500000000000000000000000E-1 2.4025000000000000000000000E-2 2.3953280046874500490945409E-2 2.4024998714108192555736049E-2
1.6000000000000000000000000E-1 2.5600000000000000000000000E-2 2.5518600130919777638446387E-2 2.5599998343582743818633048E-2
1.6500000000000000000000000E-1 2.7225000000000000000000000E-2 2.7132975207051689788953343E-2 2.7224997882956779816690811E-2
1.7000000000000000000000000E-1 2.8900000000000000000000000E-2 2.8796346304935776456720179E-2 2.8899997314117073924647002E-2
1.7500000000000000000000000E-1 3.0625000000000000000000000E-2 3.0508652763320889084812864E-2 3.0624996616026984375600871E-2
1.8000000000000000000000000E-1 3.2400000000000000000000000E-2 3.2269832240893077209864973E-2 3.2399995764364289389798984E-2
1.8500000000000000000000000E-1 3.4225000000000000000000000E-2 3.4079820727398547045964419E-2 3.4224994731127160351142541E-2
1.9000000000000000000000000E-1 3.6100000000000000000000000E-2 3.5938552555031157928781619E-2 3.6099993484206596742737188E-2
1.9500000000000000000000000E-1 3.8025000000000000000000000E-2 3.7845960410079833732913691E-2 3.8024991986923623206576181E-2
2.0000000000000000000000000E-1 4.0000000000000000000000000E-2 3.9801975344831181345354367E-2 3.9999990197529527713047556E-2
2.0500000000000000000000000E-1 4.2025000000000000000000000E-2 4.1806526789722526586906987E-2 4.2024988068667400442503756E-2
2.1000000000000000000000000E-1 4.4100000000000000000000000E-2 4.3859542565740499658523709E-2 4.4099985546793215620818189E-2
2.1500000000000000000000000E-1 4.6225000000000000000000000E-2 4.5960948897060227284636034E-2 4.6224982571554683238919819E-2
2.2000000000000000000000000E-1 4.8400000000000000000000000E-2 4.8110670423920117260565376E-2 4.8399979075126084346019918E-2
2.2500000000000000000000000E-1 5.0625000000000000000000000E-2 5.0308630215727153112460691E-2 5.0624974981497292458918316E-2
2.3000000000000000000000000E-1 5.2900000000000000000000000E-2 5.2554749784387552068668693E-2 5.2899970205715174594696541E-2
2.3500000000000000000000000E-1 5.5225000000000000000000000E-2 5.4848949097857578540149942E-2 5.5224964653075558528560578E-2
2.4000000000000000000000000E-1 5.7600000000000000000000000E-2 5.7191146593909247830059201E-2 5.7599958218263948117855625E-2
2.4500000000000000000000000E-1 6.0025000000000000000000000E-2 5.9581259194105600850878671E-2 6.0024950784443165930581501E-2
2.5000000000000000000000000E-1 6.2500000000000000000000000E-2 6.2019202317980180229941784E-2 6.2499942222286101983298806E-2
2.5500000000000000000000000E-1 6.5025000000000000000000000E-2 6.4504889897415291335702684E-2 6.5024932388951749138303688E-2
2.6000000000000000000000000E-1 6.7600000000000000000000000E-2 6.7038234391213588459093882E-2 6.7599921127002709640493644E-2
2.6500000000000000000000000E-1 7.0225000000000000000000000E-2 6.9619146799857486634724516E-2 7.0224908263262363395538226E-2
2.7000000000000000000000000E-1 7.2900000000000000000000000E-2 7.2247536680450863380052963E-2 7.2899893607609896905856652E-2
2.7500000000000000000000000E-1 7.5625000000000000000000000E-2 7.4923312161837481958213675E-2 7.5624876951711402290502796E-2
2.8000000000000000000000000E-1 7.8400000000000000000000000E-2 7.7646379959890538619779878E-2 7.8399858067685268518347817E-2
2.8500000000000000000000000E-1 8.1225000000000000000000000E-2 8.0416645392967710635046728E-2 8.1224836706700101877887525E-2
2.9000000000000000000000000E-1 8.4100000000000000000000000E-2 8.3234012397526059772884385E-2 8.4099812597503429786523359E-2
2.9500000000000000000000000E-1 8.7025000000000000000000000E-2 8.6098383543891127193177820E-2 8.7024785444879461300202465E-2
3.0000000000000000000000000E-1 9.0000000000000000000000000E-2 8.9009660052174540472628502E-2 8.9999754928034199111787125E-2
3.0500000000000000000000000E-1 9.3025000000000000000000000E-2 9.1967741808334441650550078E-2 9.3024720698906221412405913E-2
3.1000000000000000000000000E-1 9.6100000000000000000000000E-2 9.4972527380373036731647449E-2 9.6099682380401477721298155E-2
3.1500000000000000000000000E-1 9.9225000000000000000000000E-2 9.8023914034665561983199093E-2 9.9224639564550470651325228E-2
3.2000000000000000000000000E-1 1.0240000000000000000000000E-1 1.0112179775241496057839120E-1 1.0239959181058622555247588E-1
3.2500000000000000000000000E-1 1.0562500000000000000000000E-1 1.0426607324622656462693866E-1 1.0562453864294148204550881E-1
3.3000000000000000000000000E-1 1.0890000000000000000000000E-1 1.0745663397679708235715260E-1 1.0889947954916357560162649E-1
3.3500000000000000000000000E-1 1.1222500000000000000000000E-1 1.1069337216971219812636487E-1 1.1222441397774551351915439E-1
3.4000000000000000000000000E-1 1.1560000000000000000000000E-1 1.1397617883234710399278329E-1 1.1559934133587178787014985E-1
3.4500000000000000000000000E-1 1.1902500000000000000000000E-1 1.1730494377086429573280313E-1 1.1902426098707750821239258E-1
3.5000000000000000000000000E-1 1.2250000000000000000000000E-1 1.2067955560730298338269877E-1 1.2249917224881947905721750E-1
3.5500000000000000000000000E-1 1.2602500000000000000000000E-1 1.2409990179675448656950251E-1 1.2602407438995789122125964E-1
3.6000000000000000000000000E-1 1.2960000000000000000000000E-1 1.2756586864461800801775450E-1 1.2959896662814734223875915E-1
3.6500000000000000000000000E-1 1.3322500000000000000000000E-1 1.3107734132393120461976223E-1 1.3322384812713594893726254E-1
3.7000000000000000000000000E-1 1.3690000000000000000000000E-1 1.3463420389277000427829162E-1 1.3689871799397136504829821E-1
3.7500000000000000000000000E-1 1.4062500000000000000000000E-1 1.3823633931171214831174430E-1 1.4062357527611256829917861E-1
3.8000000000000000000000000E-1 1.4440000000000000000000000E-1 1.4188362946135897349074796E-1 1.4439841895844633477412880E-1
3.8500000000000000000000000E-1 1.4822500000000000000000000E-1 1.4557595515990998468805389E-1 1.4822324796020737340249870E-1
3.9000000000000000000000000E-1 1.5210000000000000000000000E-1 1.4931319618078480860562603E-1 1.5209806113180115018735066E-1
3.9500000000000000000000000E-1 1.5602500000000000000000000E-1 1.5309523127028716102741166E-1 1.5602285725152849018615218E-1
4.0000000000000000000000000E-1 1.6000000000000000000000000E-1 1.5692193816530550446587122E-1 1.5999763502221110525207034E-1
4.0500000000000000000000000E-1 1.6402500000000000000000000E-1 1.6079319361104511985614372E-1 1.6402239306771725709341541E-1
4.1000000000000000000000000E-1 1.6810000000000000000000000E-1 1.6470887337878636503393846E-1 1.6809712992938682826264107E-1
4.1500000000000000000000000E-1 1.7222500000000000000000000E-1 1.6866885228366394404113905E-1 1.7222184406235513819610408E-1
4.2000000000000000000000000E-1 1.7640000000000000000000000E-1 1.7267300420246206476511730E-1 1.7639653383177490734128893E-1
4.2500000000000000000000000E-1 1.8062500000000000000000000E-1 1.7672120209142041796157721E-1 1.8062119750893583967786202E-1
4.3000000000000000000000000E-1 1.8490000000000000000000000E-1 1.8081331800404596826343917E-1 1.8489583326728136250990573E-1
4.3500000000000000000000000E-1 1.8922500000000000000000000E-1 1.8494922310892560726633877E-1 1.8922043917832213222492228E-1
4.4000000000000000000000000E-1 1.9360000000000000000000000E-1 1.8912878770753478013081131E-1 1.9359501320744598572541881E-1
4.4500000000000000000000000E-1 1.9802500000000000000000000E-1 1.9335188125203726027785709E-1 1.9801955320962408938465499E-1
4.5000000000000000000000000E-1 2.0250000000000000000000000E-1 1.9761837236307131160376235E-1 2.0249405692501311060190213E-1
4.5500000000000000000000000E-1 2.0702500000000000000000000E-1 2.0192812884751754412703201E-1 2.0701852197445331127570022E-1
4.6000000000000000000000000E-1 2.1160000000000000000000000E-1 2.0628101771624383703022983E-1 2.1159294585486253771644685E-1
4.6500000000000000000000000E-1 2.1622500000000000000000000E-1 2.1067690520182277259756500E-1 2.1621732593452615762155912E-1
4.7000000000000000000000000E-1 2.2090000000000000000000000E-1 2.1511565677621709550043803E-1 2.2089165944828307167582135E-1
4.7500000000000000000000000E-1 2.2562500000000000000000000E-1 2.1959713716842878417324508E-1 2.2561594349260800505387114E-1
4.8000000000000000000000000E-1 2.3040000000000000000000000E-1 2.2412121038210739457616013E-1 2.3039017502059036252773409E-1
4.8500000000000000000000000E-1 2.3522500000000000000000000E-1 2.2868773971311341138630587E-1 2.3521435083681000995573189E-1
4.9000000000000000000000000E-1 2.4010000000000000000000000E-1 2.3329658776703241752001314E-1 2.4008846759211042458503817E-1
4.9500000000000000000000000E-1 2.4502500000000000000000000E-1 2.3794761647663596979354666E-1 2.4501252177826973677300327E-1
5.0000000000000000000000000E-1 2.5000000000000000000000000E-1 2.4264068711928514640506617E-1 2.4998650972257026635580837E-1
5.0500000000000000000000000E-1 2.5502500000000000000000000E-1 2.4737566033427281069462333E-1 2.5501042758226723790011848E-1
5.1000000000000000000000000E-1 2.6010000000000000000000000E-1 2.5215239614010071524026015E-1 2.6008427133895744039668893E-1
5.1500000000000000000000000E-1 2.6522500000000000000000000E-1 2.5697075395168765070609949E-1 2.6520803679284867852632949E-1
5.2000000000000000000000000E-1 2.7040000000000000000000000E-1 2.6183059259750492490281836E-1 2.7038171955693094437976253E-1
5.2500000000000000000000000E-1 2.7562500000000000000000000E-1 2.6673177033663553918303570E-1 2.7560531505105032037482502E-1
5.3000000000000000000000000E-1 2.8090000000000000000000000E-1 2.7167414487575351150579895E-1 2.8087881849588670601789409E-1
5.3500000000000000000000000E-1 2.8622500000000000000000000E-1 2.7665757338601987819834607E-1 2.8620222490683654303177796E-1
5.4000000000000000000000000E-1 2.9160000000000000000000000E-1 2.8168191251989198955348651E-1 2.9157552908780179514976749E-1
5.4500000000000000000000000E-1 2.9702500000000000000000000E-1 2.8674701842784279786217962E-1 2.9699872562488652048503406E-1
5.5000000000000000000000000E-1 3.0250000000000000000000000E-1 2.9185274677498692022918198E-1 3.0247180888000245575588232E-1
5.5500000000000000000000000E-1 3.0802500000000000000000000E-1 2.9699895275761034249212293E-1 3.0799477298438511271021356E-1
5.6000000000000000000000000E-1 3.1360000000000000000000000E-1 3.0218549111960071469936716E-1 3.1356761183202196777657641E-1
5.6500000000000000000000000E-1 3.1922500000000000000000000E-1 3.0741221616877527283907333E-1 3.1919031907299440620403488E-1
5.7000000000000000000000000E-1 3.2490000000000000000000000E-1 3.1267898179310350579175033E-1 3.2486288810673516166849549E-1
5.7500000000000000000000000E-1 3.3062500000000000000000000E-1 3.1798564147682177074342904E-1 3.3058531207520307144895476E-1
5.8000000000000000000000000E-1 3.3640000000000000000000000E-1 3.2333204831643714448970165E-1 3.3635758385597704574338597E-1
5.8500000000000000000000000E-1 3.4222500000000000000000000E-1 3.2871805503661788212707459E-1 3.4217969605527122743094812E-1
5.9000000000000000000000000E-1 3.4810000000000000000000000E-1 3.3414351400596793851344125E-1 3.4805164100087339552543558E-1
5.9500000000000000000000000E-1 3.5402500000000000000000000E-1 3.3960827725268309153150683E-1 3.5397341073500874163531416E-1
6.0000000000000000000000000E-1 3.6000000000000000000000000E-1 3.4511219648008628955659735E-1 3.5994499700713122387964248E-1
6.0500000000000000000000000E-1 3.6602500000000000000000000E-1 3.5065512308203992856379637E-1 3.6596639126664477683846388E-1
6.1000000000000000000000000E-1 3.7210000000000000000000000E-1 3.5623690815823284696055405E-1 3.7203758465555672917321503E-1
6.1500000000000000000000000E-1 3.7822500000000000000000000E-1 3.6185740252933990845304109E-1 3.7815856800106585247026589E-1
6.2000000000000000000000000E-1 3.8440000000000000000000000E-1 3.6751645675205212500227585E-1 3.8432933180808753557246983E-1
6.2500000000000000000000000E-1 3.9062500000000000000000000E-1 3.7321392113397535315561466E-1 3.9054986625171864810386332E-1
6.3000000000000000000000000E-1 3.9690000000000000000000000E-1 3.7894964574839567770822173E-1 3.9682016116964472499648698E-1
6.3500000000000000000000000E-1 4.0322500000000000000000000E-1 3.8472348044890967671677213E-1 4.0314020605449217053161637E-1
6.4000000000000000000000000E-1 4.0960000000000000000000000E-1 3.9053527488391784131452229E-1 4.0950999004612824564729736E-1
6.4500000000000000000000000E-1 4.1602500000000000000000000E-1 3.9638487851097950252513128E-1 4.1592950192391166597774391E-1
6.5000000000000000000000000E-1 4.2250000000000000000000000E-1 4.0227214061102769530584326E-1 4.2239873009889670021665650E-1
6.5500000000000000000000000E-1 4.2902500000000000000000000E-1 4.0819691030244246733394318E-1 4.2891766260599371887572076E-1
6.6000000000000000000000000E-1 4.3560000000000000000000000E-1 4.1415903655498121655034948E-1 4.3548628709608920228244809E-1
6.6500000000000000000000000E-1 4.4222500000000000000000000E-1 4.2015836820356471715885830E-1 4.4210459082812827367032499E-1
6.7000000000000000000000000E-1 4.4890000000000000000000000E-1 4.2619475396191756861841757E-1 4.4877256066116287840240758E-1
6.7500000000000000000000000E-1 4.5562500000000000000000000E-1 4.3226804243606187612985637E-1 4.5549018304636878368181208E-1
6.8000000000000000000000000E-1 4.6240000000000000000000000E-1 4.3837808213766304418013851E-1 4.6225744401903462448517382E-1
6.8500000000000000000000000E-1 4.6922500000000000000000000E-1 4.4452472149722663684029554E-1 4.6907432919052627085567323E-1
6.9000000000000000000000000E-1 4.7610000000000000000000000E-1 4.5070780887714532969298623E-1 4.7594082374022983905975389E-1
6.9500000000000000000000000E-1 4.8302500000000000000000000E-1 4.5692719258459504846879363E-1 4.8285691240747671439683347E-1
7.0000000000000000000000000E-1 4.9000000000000000000000000E-1 4.6318272088427945867495761E-1 4.8982257948345399660639294E-1
7.0500000000000000000000000E-1 4.9702500000000000000000000E-1 4.6947424201102203868567216E-1 4.9683780880310381979575003E-1
7.1000000000000000000000000E-1 5.0410000000000000000000000E-1 4.7580160418220503591012178E-1 5.0390258373701503757022619E-1
7.1500000000000000000000000E-1 5.1122500000000000000000000E-1 4.8216465561005467174518975E-1 5.1101688718331080054272819E-1
7.2000000000000000000000000E-1 5.1840000000000000000000000E-1 4.8856324451377202603765276E-1 5.1818070155953558759123637E-1
7.2500000000000000000000000E-1 5.2562500000000000000000000E-1 4.9499721913150909571037772E-1 5.2539400879454528408145580E-1
7.3000000000000000000000000E-1 5.3290000000000000000000000E-1 5.0146642773218958503451906E-1 5.3265679032040392974100690E-1
7.3500000000000000000000000E-1 5.4022500000000000000000000E-1 5.0797071862717404674218347E-1 5.3996902706429078592605170E-1
7.4000000000000000000000000E-1 5.4760000000000000000000000E-1 5.1450994018176905375990378E-1 5.4733069944042139662824121E-1
7.4500000000000000000000000E-1 5.5502500000000000000000000E-1 5.2108394082658014079216203E-1 5.5474178734198633969847214E-1
7.5000000000000000000000000E-1 5.6250000000000000000000000E-1 5.2769256906870831328690408E-1 5.6220227013311138438541734E-1
7.5500000000000000000000000E-1 5.7002500000000000000000000E-1 5.3433567350278997846342311E-1 5.6971212664084278837456562E-1
7.6000000000000000000000000E-1 5.7760000000000000000000000E-1 5.4101310282188020907019538E-1 5.7727133514716148204319289E-1
7.6500000000000000000000000E-1 5.8522500000000000000000000E-1 5.4772470582817930536036251E-1 5.8487987338102989959614911E-1
7.7000000000000000000000000E-1 5.9290000000000000000000000E-1 5.5447033144360267442076094E-1 5.9253771851047522609671892E-1
7.7500000000000000000000000E-1 6.0062500000000000000000000E-1 5.6124982872019409846293125E-1 6.0024484713471283613854464E-1
7.8000000000000000000000000E-1 6.0840000000000000000000000E-1 5.6806304685038251497863079E-1 6.0800123527631370400347674E-1
7.8500000000000000000000000E-1 6.1622500000000000000000000E-1 5.7490983517708248177623831E-1 6.1580685837341956660339828E-1
7.9000000000000000000000000E-1 6.2410000000000000000000000E-1 5.8179004320363854884724269E-1 6.2366169127200961930111743E-1
7.9500000000000000000000000E-1 6.3202500000000000000000000E-1 5.8870352060361380676383842E-1 6.3156570821822252083831907E-1
8.0000000000000000000000000E-1 6.4000000000000000000000000E-1 5.9565011723042292788048917E-1 6.3951888285073747706174572E-1
8.0500000000000000000000000E-1 6.4802500000000000000000000E-1 6.0262968312681006200601596E-1 6.4752118819321816392913636E-1
8.1000000000000000000000000E-1 6.5610000000000000000000000E-1 6.0964206853417199243100324E-1 6.5557259664682323839337268E-1
8.1500000000000000000000000E-1 6.6422500000000000000000000E-1 6.1668712390172700124158797E-1 6.6367307998278717120864498E-1
8.2000000000000000000000000E-1 6.7240000000000000000000000E-1 6.2376469989552993472927872E-1 6.7182260933507511848064430E-1
8.2500000000000000000000000E-1 6.8062500000000000000000000E-1 6.3087464740733400042236978E-1 6.8002115519311552890072086E-1
8.3000000000000000000000000E-1 6.8890000000000000000000000E-1 6.3801681756329986682352011E-1 6.8826868739461416107105192E-1
8.3500000000000000000000000E-1 6.9722500000000000000000000E-1 6.4519106173255267534660471E-1 6.9656517511845316015609152E-1
8.4000000000000000000000000E-1 7.0560000000000000000000000E-1 6.5239723153558761121113154E-1 7.0491058687767881529941077E-1
8.4500000000000000000000000E-1 7.1402500000000000000000000E-1 6.5963517885252471618210468E-1 7.1330489051258158884148486E-1
8.5000000000000000000000000E-1 7.2250000000000000000000000E-1 6.6690475583121366104557279E-1 7.2174805318387197538255674E-1
8.5500000000000000000000000E-1 7.3102500000000000000000000E-1 6.7420581489518922959418452E-1 7.3024004136595571317743029E-1
8.6000000000000000000000000E-1 7.3960000000000000000000000E-1 6.8153820875147829867239229E-1 7.3878082084031183225042889E-1
8.6500000000000000000000000E-1 7.4822500000000000000000000E-1 6.8890179039825913050755001E-1 7.4737035668897698300578512E-1
8.7000000000000000000000000E-1 7.5690000000000000000000000E-1 6.9629641313237382414158929E-1 7.5600861328813944601084362E-1
8.7500000000000000000000000E-1 7.6562500000000000000000000E-1 7.0372193055669480228926829E-1 7.6469555430184617807853434E-1
8.8000000000000000000000000E-1 7.7440000000000000000000000E-1 7.1117819658734623839465405E-1 7.7343114267582620180588224E-1
8.8500000000000000000000000E-1 7.8322500000000000000000000E-1 7.1866506546078135604944452E-1 7.8221534063143359537351423E-1
8.9000000000000000000000000E-1 7.9210000000000000000000000E-1 7.2618239174071655928728407E-1 7.9104810965971328671619628E-1
8.9500000000000000000000000E-1 8.0102500000000000000000000E-1 7.3373003032492337759008458E-1 7.9992941051559280117768309E-1
9.0000000000000000000000000E-1 8.1000000000000000000000000E-1 7.4130783645187923374859784E-1 8.0885920321220305450815336E-1
9.0500000000000000000000000E-1 8.1902500000000000000000000E-1 7.4891566570727806602349483E-1 8.1783744701533122359502410E-1
9.1000000000000000000000000E-1 8.2810000000000000000000000E-1 7.5655337403040185836870583E-1 8.2686410043800866568595521E-1
9.1500000000000000000000000E-1 8.3722500000000000000000000E-1 7.6422081772035415381976510E-1 8.3593912123523679311646379E-1
9.2000000000000000000000000E-1 8.4640000000000000000000000E-1 7.7191785344215664653065618E-1 8.4506246639885374474594121E-1
9.2500000000000000000000000E-1 8.5562500000000000000000000E-1 7.7964433823270996737768630E-1 8.5423409215254462748919775E-1
9.3000000000000000000000000E-1 8.6490000000000000000000000E-1 7.8740012950661979655297540E-1 8.6345395394699803156210911E-1
9.3500000000000000000000000E-1 8.7422500000000000000000000E-1 7.9518508506188945415817768E-1 8.7272200645521145139756804E-1
9.4000000000000000000000000E-1 8.8360000000000000000000000E-1 8.0299906308548013649619706E-1 8.8203820356794817069165630E-1
9.4500000000000000000000000E-1 8.9302500000000000000000000E-1 8.1084192215873998156021739E-1 8.9140249838934809477142109E-1
9.5000000000000000000000000E-1 9.0250000000000000000000000E-1 8.1871352126270316215079546E-1 9.0081484323269493649824906E-1
9.5500000000000000000000000E-1 9.1202500000000000000000000E-1 8.2661371978326021912864242E-1 9.1027518961634208329959353E-1
9.6000000000000000000000000E-1 9.2160000000000000000000000E-1 8.3454237751620086054874358E-1 9.1978348825979939272330034E-1
9.6500000000000000000000000E-1 9.3122500000000000000000000E-1 8.4249935467213046483642759E-1 9.2933968907998308220105485E-1
9.7000000000000000000000000E-1 9.4090000000000000000000000E-1 8.5048451188126153777376510E-1 9.3894374118763079555999825E-1
9.7500000000000000000000000E-1 9.5062500000000000000000000E-1 8.5849771019808138388118781E-1 9.4859559288388384430512592E-1
9.8000000000000000000000000E-1 9.6040000000000000000000000E-1 8.6653881110589726282045116E-1 9.5829519165703853588171431E-1
9.8500000000000000000000000E-1 9.7022500000000000000000000E-1 8.7460767652126031072703375E-1 9.6804248417946841408991700E-1
9.9000000000000000000000000E-1 9.8010000000000000000000000E-1 8.8270416879826951491880409E-1 9.7783741630471914863708674E-1
9.9500000000000000000000000E-1 9.9002500000000000000000000E-1 8.9082815073275703823932836E-1 9.8767993306477772155256810E-1
1.0000000000000000000000000E+0 1.0000000000000000000000000E+0 8.9897948556635619639456815E-1 9.9756997866751746793080916E-1


==> figures/square-errors.dat <==
x e1 e2 e3
5.0000000000000000000000000E-2 7.8076209988625316911824746E-7 1.5239730466168389663336152E-13 1.1612469234071280457040023E-26
5.5000000000000000000000000E-2 1.1429639218299319395780403E-6 3.2659144501012194539004381E-13 5.3330985976882335827422719E-26
6.0000000000000000000000000E-2 1.6185436381860711250628828E-6 6.5492034716967739396974633E-13 2.1446033056828492781696730E-25
6.5000000000000000000000000E-2 2.2289743918394744895897658E-6 1.2420803255868053105937578E-12 7.7138176760395402544913390E-25
7.0000000000000000000000000E-2 2.9975790888012676494591681E-6 2.2463667315749508780270238E-12 2.5230817463576959381283707E-24
7.5000000000000000000000000E-2 3.9495260538313059625261880E-6 3.8996813115304030953290265E-12 7.6037571657200901690752746E-24
8.0000000000000000000000000E-2 5.1118243473876994990115672E-6 6.5326703427154332417733636E-12 2.1337890903157494595390763E-23
8.5000000000000000000000000E-2 6.5133187459302991580264291E-6 1.0605795732085803303447953E-11 5.6241451554768234874639194E-23
9.0000000000000000000000000E-2 8.1846843877471279448589881E-6 1.6747196096570796728031967E-11 1.4023428854614953421373380E-22
9.5000000000000000000000000E-2 1.0158421086613200584645755E-5 2.5798248708666477228051836E-11 3.3277481820852077239565246E-22
1.0000000000000000000000000E-1 1.2468847315729848252299510E-5 3.8867796027816452021706195E-11 7.5535278400061328507304760E-22
1.0500000000000000000000000E-1 1.5152093864529450640549747E-5 5.7396052285515490444135093E-11 1.6471534088862738739192834E-21
1.1000000000000000000000000E-1 1.8246097171065274539046186E-5 8.3229256191172861059836164E-11 3.4635545427796739433079548E-21
1.1500000000000000000000000E-1 2.1790592332838828619669119E-5 1.1870618521847163431532597E-10 7.0455792037246929342484257E-21
1.2000000000000000000000000E-1 2.5827105799047672778239360E-5 1.6675769506143593574170145E-10 1.3904064428782817800308575E-20
1.2500000000000000000000000E-1 3.0398947747364874337116616E-5 2.3102049466012473743571628E-10 2.6685234470339525094798604E-20
1.3000000000000000000000000E-1 3.5551204148487192538147411E-5 3.1596641263359213465733498E-10 4.9917386940498487981432124E-20
1.3500000000000000000000000E-1 4.1330728521812509723333690E-5 4.2704845496965511183642506E-10 9.1185191407044279790724778E-20
1.4000000000000000000000000E-1 4.7786133385727927975580269E-5 5.7086499635568648427938176E-10 1.6294342193907027553050461E-19
1.4500000000000000000000000E-1 5.4967781406108232316128030E-5 7.5534348854217806894562504E-10 2.8527189262605547934296707E-19
1.5000000000000000000000000E-1 6.2927776246740007430192230E-5 9.8994510856279770637502512E-10 4.8999565849863586315026341E-19
1.5500000000000000000000000E-1 7.1719953125499509054590564E-5 1.2858918074442639512841369E-9 8.2675886916301554345356331E-19
1.6000000000000000000000000E-1 8.1399869080222361553613015E-5 1.6564172561813669517130671E-9 1.3718590610153330957285243E-18
1.6500000000000000000000000E-1 9.2024792948310211046656864E-5 2.1170432201833091889099890E-9 2.2409359933178993265548814E-18
1.7000000000000000000000000E-1 1.0365369506422354327982055E-4 2.6858829260753529980973356E-9 3.6069835366036145799220068E-18
1.7500000000000000000000000E-1 1.1634723667911091518713600E-4 3.3839730156243991293110469E-9 5.7256366658616449587190120E-18
1.8000000000000000000000000E-1 1.3016775910692279013502718E-4 4.2356357106102010158706397E-9 8.9703048985032475403573460E-18
1.8500000000000000000000000E-1 1.4517927260145295403558057E-4 5.2688728396488574586036338E-9 1.3880510427060063107464516E-17
1.9000000000000000000000000E-1 1.6144744496884207121838091E-4 6.5157934032572628115173383E-9 2.1227781698649591802118092E-17
1.9500000000000000000000000E-1 1.7903958992016626708630931E-4 8.0130763767934238189982352E-9 3.2104696252905029735559334E-17
2.0000000000000000000000000E-1 1.9802465516881865464563317E-4 9.8024704722869524436741622E-9 4.8044213209076814055914364E-17
2.0500000000000000000000000E-1 2.1847321027747341309301318E-4 1.1931332599557496244425428E-8 7.1178347951379179753830251E-17
2.1000000000000000000000000E-1 2.4045743425950034147629069E-4 1.4453206784379181810878906E-8 1.0444759166640956941906872E-16
2.1500000000000000000000000E-1 2.6405110293977271536396591E-4 1.7428445316761080181483493E-8 1.5187535043271438580493815E-16
2.2000000000000000000000000E-1 2.8932957607988273943462443E-4 2.0924873915653980082233272E-8 2.1892516961202661724566220E-16
2.2500000000000000000000000E-1 3.1636978427284688753930890E-4 2.5018502707541081684474044E-8 3.1296273103376133275759466E-16
2.3000000000000000000000000E-1 3.4525021561244793133130746E-4 2.9794284825405303459042773E-8 4.4384969090450435503622586E-16
2.3500000000000000000000000E-1 3.7605090214242145985005787E-4 3.5346924441471439422438143E-8 6.2470251165423323217104152E-16
2.4000000000000000000000000E-1 4.0885340609075216994079907E-4 4.1781736051882144375114803E-8 8.7285669728510630459631157E-16
2.4500000000000000000000000E-1 4.4374080589439914912132866E-4 4.9215556834069418499400066E-8 1.2110854576395140838720736E-15
2.5000000000000000000000000E-1 4.8079768201981977005821587E-4 5.7777713898016701193580316E-8 1.6691320152019054946315220E-15
2.5500000000000000000000000E-1 5.2011010258470866429731647E-4 6.7611048250861696312452949E-8 2.2856267682565551221983036E-15
2.6000000000000000000000000E-1 5.6176560878641154090611775E-4 7.8872997290359506355565636E-8 3.1104746054500787259883524E-15
2.6500000000000000000000000E-1 6.0585320014251336527548356E-4 9.1736737636604461773588310E-8 4.2078141300924687623428793E-15
2.7000000000000000000000000E-1 6.5246331954913661994703672E-4 1.0639239010309414334795772E-7 5.6596697337787081561774776E-15
2.7500000000000000000000000E-1 7.0168783816251804178632486E-4 1.2304828859770949720354783E-7 7.5704397318829782463413208E-15
2.8000000000000000000000000E-1 7.5362004010946138022012209E-4 1.4193231473148165218253546E-7 1.0072389552920668413634686E-14
2.8500000000000000000000000E-1 8.0835460703228936495327202E-4 1.6329329989812211247470215E-7 1.3332348718725894756664384E-14
2.9000000000000000000000000E-1 8.6598760247394022711561507E-4 1.8740249657021347664144108E-7 1.7559844569615879381164535E-14
2.9500000000000000000000000E-1 9.2661645610887280682217952E-4 2.1455512053869979753541790E-7 2.3016944936284869501947020E-14
3.0000000000000000000000000E-1 9.9033994782545952737149839E-4 2.4507196580088821287496693E-7 3.0030126851214091122502186E-14
3.0500000000000000000000000E-1 1.0572581916655583494499217E-3 2.7930109377858759408715520E-7 3.9004539598947879188561817E-14
3.1000000000000000000000000E-1 1.1274726196269632683525507E-3 3.1761959852227870184507276E-7 5.0441088661649695872253349E-14
3.1500000000000000000000000E-1 1.2010859653344380168009070E-3 3.6043544952934867477198528E-7 6.4956833225968553799284136E-14
3.2000000000000000000000000E-1 1.2782022475850394216088034E-3 4.0818941377444752412179800E-7 8.3309264752807093858689806E-14
3.2500000000000000000000000E-1 1.3589267537734353730613411E-3 4.6135705851795449119037553E-7 1.0642511862219562555999840E-13
3.3000000000000000000000000E-1 1.4433660232029176428473980E-3 5.2045083642439837351210921E-7 1.3543446608045595536366338E-13
3.3500000000000000000000000E-1 1.5316278302878018736351311E-3 5.8602225448648084560563012E-7 1.7171094075029098363149880E-13
3.4000000000000000000000000E-1 1.6238211676528960072167075E-3 6.5866412821212985015384344E-7 2.1691907401993325981738246E-13
3.4500000000000000000000000E-1 1.7200562291357042671968738E-3 7.3901292249178760742346017E-7 2.7306984800281730550702348E-13
3.5000000000000000000000000E-1 1.8204443926970166173012346E-3 8.2775118052094278249610009E-7 3.4258572485122771032213439E-13
3.5500000000000000000000000E-1 1.9250982032455134304974869E-3 9.2561004210877874036022954E-7 4.2837657851673645039497825E-13
3.6000000000000000000000000E-1 2.0341313553819919822455001E-3 1.0333718526577612408487651E-6 5.3392814118649699947088839E-13
3.6500000000000000000000000E-1 2.1476586760687953802377656E-3 1.1518728640510627374554839E-6 6.6340478331085130514613242E-13
3.7000000000000000000000000E-1 2.2657961072299957217083807E-3 1.2820060286349517017942030E-6 8.2176867521612218284213171E-13
3.7500000000000000000000000E-1 2.3886606882878516882556987E-3 1.4247238874317008213938843E-6 1.0149176317323701810524076E-12
3.8000000000000000000000000E-1 2.5163705386410265092520423E-3 1.5810415536652258711972030E-6 1.2498442211532074529319684E-12
3.8500000000000000000000000E-1 2.6490448400900153119461061E-3 1.7520397926265975012976087E-6 1.5348190284106909667396200E-12
3.9000000000000000000000000E-1 2.7868038192151913943739747E-3 1.9388681988498126493444792E-6 1.8796013019581338896305003E-12
3.9500000000000000000000000E-1 2.9297687297128389725883400E-3 2.1427484715098138478153765E-6 2.2956805870153879362350723E-12
4.0000000000000000000000000E-1 3.0780618346944955341287804E-3 2.3649777888947479296569143E-6 2.7965533572000805700069629E-12
4.0500000000000000000000000E-1 3.2318063889548801438562797E-3 2.6069322827429065845904830E-6 3.3980391049515035341484053E-12
4.1000000000000000000000000E-1 3.3911266212136349660615414E-3 2.8700706131717373589330194E-6 4.1186408415144323932460064E-12
4.1500000000000000000000000E-1 3.5561477163360559588609454E-3 3.1559376448618038959156417E-6 4.9799554927113255196071997E-12
4.2000000000000000000000000E-1 3.7269957975379352348827006E-3 3.4661682250926587110683486E-6 6.0071402605803439612118296E-12
4.2500000000000000000000000E-1 3.9037979085795820384227902E-3 3.8024910641603221379829262E-6 7.2294416566483836845130516E-12
4.3000000000000000000000000E-1 4.0866819959540317365608298E-3 4.1667327186374900942748998E-6 8.6807946037688633974059396E-12
4.3500000000000000000000000E-1 4.2757768910743927336612261E-3 4.5608216778677750777200232E-6 1.0400499753883660576609049E-11
4.4000000000000000000000000E-1 4.4712122924652198691886940E-3 4.9867925540142745811913167E-6 1.2433987982744718807439746E-11
4.4500000000000000000000000E-1 4.6731187479627397221429103E-3 5.4467903759106153450120460E-6 1.4833681903710437819395893E-11
4.5000000000000000000000000E-1 4.8816276369286883962376532E-3 5.9430749868893980978694520E-6 1.7659965195553723839119498E-11
4.5500000000000000000000000E-1 5.0968711524824558729679904E-3 6.4780255466887242997775604E-6 2.0982271568304753487752914E-11
4.6000000000000000000000000E-1 5.3189822837561629697701715E-3 7.0541451374622835531537402E-6 2.4880306301209191236792402E-11
4.6500000000000000000000000E-1 5.5480947981772274024350049E-3 7.6740654738423784408813673E-6 2.9445414482804694920410321E-11
4.7000000000000000000000000E-1 5.7843432237829044995619664E-3 8.3405517169283241786522697E-6 3.4782111369984200471461259E-11
4.7500000000000000000000000E-1 6.0278628315712158267549151E-3 9.0565073919949461288605032E-6 4.1009791665989084714028357E-11
4.8000000000000000000000000E-1 6.2787896178926054238398690E-3 9.8249794096374722659105357E-6 4.8264636002009950676071148E-11
4.8500000000000000000000000E-1 6.5372602868865886136941285E-3 1.0649163189990044268112175E-5 5.6701734499103174745944862E-11
4.9000000000000000000000000E-1 6.8034122329675824799868587E-3 1.1532407889575414961827009E-5 6.6497448992276198402370578E-11
4.9500000000000000000000000E-1 7.0773835233640302064533409E-3 1.2478221730263226996731295E-5 7.7852037322853303846349566E-11
5.0000000000000000000000000E-1 7.3593128807148535949338274E-3 1.3490277429733644191634447E-5 9.0992565054783680029122760E-11
5.0500000000000000000000000E-1 7.6493396657271893053766655E-3 1.4572417732762099881517269E-5 1.0617613205174682828216305E-10
5.1000000000000000000000000E-1 7.9476038598992847597398542E-3 1.5728661042559603311073552E-5 1.2369344357126898820812680E-10
5.1500000000000000000000000E-1 8.2542460483123492939005147E-3 1.6963207151321473670508613E-5 1.4387275789627605164638271E-10
5.2000000000000000000000000E-1 8.5694074024950750971816356E-3 1.8280443069055620237473525E-5 1.6708424504042120687674286E-10
5.2500000000000000000000000E-1 8.8932296633644608169643022E-3 1.9684948949679625174977402E-5 1.9374479373814101021043421E-10
5.3000000000000000000000000E-1 9.2258551242464884942010470E-3 2.1181504113293982105909875E-5 2.2432330677086033986425288E-10
5.3500000000000000000000000E-1 9.5674266139801218016539276E-3 2.2775093163456968222039842E-5 2.5934652769437261841855931E-10
5.4000000000000000000000000E-1 9.9180874801080104465134869E-3 2.4470912198204850232514309E-5 2.9940544522658547376666449E-10
5.4500000000000000000000000E-1 1.0277981572157202137820378E-2 2.6274375113479514965944732E-5 3.4516232493708391510272058E-10
5.5000000000000000000000000E-1 1.0647253225013079770818018E-2 2.8191119997544244117682437E-5 3.9735842145797499225299920E-10
5.5500000000000000000000000E-1 1.1026047242389657507877073E-2 3.0227015614887289786441766E-5 4.5682242821699244042979446E-10
5.6000000000000000000000000E-1 1.1414508880399285300632837E-2 3.2388167978032223423592901E-5 5.2447972568669884016238324E-10
5.6500000000000000000000000E-1 1.1812783831224727160926672E-2 3.4680927005593795965120478E-5 6.0136249335574498126658750E-10
5.7000000000000000000000000E-1 1.2221018206896494208249669E-2 3.7111893264838331504509200E-5 6.8862075506751361037372597E-10
5.7500000000000000000000000E-1 1.2639358523178229256570958E-2 3.9687924796928551045240863E-5 7.8753443204611928746969473E-10
5.8000000000000000000000000E-1 1.3067951683562855510298346E-2 4.2416144022954256614030725E-5 8.9952648284772407033336908E-10
5.8500000000000000000000000E-1 1.3506944963382117872925414E-2 4.5303944728772569051877550E-5 1.0261772146445455782671390E-9
5.9000000000000000000000000E-1 1.3956485994032061486558751E-2 4.8358999126604474564417448E-5 1.1692398556778675697836384E-9
5.9500000000000000000000000E-1 1.4416722747316908468493174E-2 5.1589264991258364685836295E-5 1.3306574844128866520380241E-9
6.0000000000000000000000000E-1 1.4887803519913710443402650E-2 5.5002992868776120357522583E-5 1.5125814169003824315632299E-9
6.0500000000000000000000000E-1 1.5369876917960071436203626E-2 5.8608733355223161536123377E-5 1.7173911601059709231643099E-9
6.1000000000000000000000000E-1 1.5863091841767153039445948E-2 6.2415344443270826784970553E-5 1.9477160455150096294861521E-9
6.1500000000000000000000000E-1 1.6367597470660091546958914E-2 6.6431998934147529734113720E-5 2.2064586641678929396121467E-9
6.2000000000000000000000000E-1 1.6883543247947874997724153E-2 7.0668191912464427530166914E-5 2.4968202314342210783705542E-9
6.2500000000000000000000000E-1 1.7411078866024646844385342E-2 7.5133748281351896136679207E-5 2.8223280173027227921076691E-9
6.3000000000000000000000000E-1 1.7950354251604322291778271E-2 7.9838830355275003513016733E-5 3.1868649857542820885301825E-9
6.3500000000000000000000000E-1 1.8501519551090323283227874E-2 8.4793945507829468383632856E-5 3.5947017949052030490246748E-9
6.4000000000000000000000000E-1 1.9064725116082158685477714E-2 9.0009953871754352702639914E-5 4.0505313180639801383858998E-9
6.4500000000000000000000000E-1 1.9640121489020497474868720E-2 9.5498076088334022256089023E-5 4.5595058546441319842053664E-9
6.5000000000000000000000000E-1 2.0227859388972304694156737E-2 1.0126990110329978334350131E-4 5.1272772090246579968983533E-9
6.5500000000000000000000000E-1 2.0828089697557532666056817E-2 1.0733739400628112427923603E-4 5.7600398249546638747604705E-9
6.6000000000000000000000000E-1 2.1440963445018783449650516E-2 1.1371290391079771755191302E-4 6.4645771729656430574671549E-9
6.6500000000000000000000000E-1 2.2066631796435282841141699E-2 1.2040917187172632967500583E-4 7.2483115984894337477558549E-9
6.7000000000000000000000000E-1 2.2705246038082431381582433E-2 1.2743933883712159759241508E-4 8.1193578489872735810921107E-9
6.7500000000000000000000000E-1 2.3356957563938123870143632E-2 1.3481695363121631818791680E-4 9.0865805093805386078909251E-9
6.8000000000000000000000000E-1 2.4021917862336955819861485E-2 1.4255598096537551482617973E-4 1.0159655586441158390789091E-8
6.8500000000000000000000000E-1 2.4700278502773363159704465E-2 1.5067080947372914432677278E-4 1.1349136494553381422011021E-8
6.9000000000000000000000000E-1 2.5392191122854670307013775E-2 1.5917625977016094024610742E-4 1.2666524707402091577361313E-8
6.9500000000000000000000000E-1 2.6097807415404951531206365E-2 1.6808759252328560316653257E-4 1.4124345352679315598836410E-8
7.0000000000000000000000000E-1 2.6817279115720541325042386E-2 1.7742051654600339360705717E-4 1.5736228039832455664629754E-8
7.0500000000000000000000000E-1 2.7550757988977961314327839E-2 1.8719119689618020424997149E-4 1.7516993224207116866181540E-8
7.1000000000000000000000000E-1 2.8298395817794964089878220E-2 1.9741626298496242977381401E-4 1.9482744424665580149157947E-8
7.1500000000000000000000000E-1 2.9060344389945328254810253E-2 2.0811281668919945727181296E-4 2.1650966625889788216923897E-8
7.2000000000000000000000000E-1 2.9836755486227973962347237E-2 2.1929844046441240876363367E-4 2.4040631211105315906629182E-8
7.2500000000000000000000000E-1 3.0627780868490904289622280E-2 2.3099120545471591854420377E-4 2.6672307785889670013398112E-8
7.3000000000000000000000000E-1 3.1433572267810414965480935E-2 2.4320967959607025899309852E-4 2.9568283269053192496446553E-8
7.3500000000000000000000000E-1 3.2254281372825953257816535E-2 2.5597293570921407394830307E-4 3.2752688642301887606060679E-8
7.4000000000000000000000000E-1 3.3090059818230946240096216E-2 2.6930055957860337175879425E-4 3.6251633766505968841342028E-8
7.4500000000000000000000000E-1 3.3941059173419859207837969E-2 2.8321265801366030152786443E-4 4.0093350688902359181029087E-8
7.5000000000000000000000000E-1 3.4807430931291686713095917E-2 2.9772986688861561458265597E-4 4.4308345882449507237861597E-8
7.5500000000000000000000000E-1 3.5689326497210021536576893E-2 3.1287335915721162543437826E-4 4.8929561875823602948386563E-8
7.6000000000000000000000000E-1 3.6586897178119790929804619E-2 3.2866485283851795680711329E-4 5.3992548750190634884117816E-8
7.6500000000000000000000000E-1 3.7500294171820694639637489E-2 3.4512661897010040385088913E-4 5.9535645996901894562675904E-8
7.7000000000000000000000000E-1 3.8429668556397325579239055E-2 3.6228148952477390328107996E-4 6.5600175248633766786168481E-8
7.7500000000000000000000000E-1 3.9375171279805901537068750E-2 3.8015286528716386145535717E-4 7.2230644415217290383426531E-8
7.8000000000000000000000000E-1 4.0336953149617485021369211E-2 3.9876472368629599652326154E-4 7.9474963774469426476938966E-8
7.8500000000000000000000000E-1 4.1315164822917518223761694E-2 4.1814162658043339660171897E-4 8.7384674587735661157927775E-8
7.9000000000000000000000000E-1 4.2309956796361451152757313E-2 4.3830872799038069888257251E-4 9.6015190829570940477805301E-8
7.9500000000000000000000000E-1 4.3321479396386193236161576E-2 4.5929178177747916168092857E-4 1.0542605464101042868970175E-7
8.0000000000000000000000000E-1 4.4349882769577072119510825E-2 4.8111714926252293825427792E-4 1.1568120613619961606230377E-7
8.0500000000000000000000000E-1 4.5395316873189937993984035E-2 5.0381180678183607086364334E-4 1.2684926821275026478193918E-7
8.1000000000000000000000000E-1 4.6457931465828007568996756E-2 5.2740335317676160662732388E-4 1.3900384703704890483122215E-7
8.1500000000000000000000000E-1 4.7537876098272998758412027E-2 5.5192001721282879135501880E-4 1.5222384889685134790615618E-7
8.2000000000000000000000000E-1 4.8635300104470065270721280E-2 5.7739066492488151935569509E-4 1.6659381413483217413083845E-7
8.2500000000000000000000000E-1 4.9750352592665999577630220E-2 6.0384480688447109927914290E-4 1.8220426889830347782330420E-7
8.3000000000000000000000000E-1 5.0883182436700133176479892E-2 6.3131260538583892894807518E-4 1.9915209546205235779840381E-7
8.3500000000000000000000000E-1 5.2033938267447324653395287E-2 6.5982488154683984390847551E-4 2.1754092190315063011700687E-7
8.4000000000000000000000000E-1 5.3202768464412388788868455E-2 6.8941312232118470058922720E-4 2.3748153192864085040584300E-7
8.4500000000000000000000000E-1 5.4389821147475283817895324E-2 7.2010948741841115851513682E-4 2.5909229567917667811204668E-7
8.5000000000000000000000000E-1 5.5595244168786338954427210E-2 7.5194681612802461744325620E-4 2.8249962235396851057910826E-7
8.5500000000000000000000000E-1 5.6819185104810770405815485E-2 7.8495863404428682256971223E-4 3.0783843552473167127461698E-7
8.6000000000000000000000000E-1 5.8061791248521701327607709E-2 8.1917915968816774957110957E-4 3.3525267202872766425349885E-7
8.6500000000000000000000000E-1 5.9323209601740869492449994E-2 8.5464331102301699421487977E-4 3.6489580535340142157835567E-7
8.7000000000000000000000000E-1 6.0603586867626175858410710E-2 8.9138671186055398915637655E-4 3.9693139444752030025132349E-7
8.7500000000000000000000000E-1 6.1903069443305197710731712E-2 9.2944569815382192146566104E-4 4.3153365891608398099200556E-7
8.8000000000000000000000000E-1 6.3221803412653761605345951E-2 9.6885732417379819411775822E-4 4.6888808157856746802409219E-7
8.8500000000000000000000000E-1 6.4559934539218643950555480E-2 1.0096593685664046264857688E-3 5.0919203939225012050205821E-7
8.9000000000000000000000000E-1 6.5917608259283440712715928E-2 1.0518903402867132838037246E-3 5.5265546376443906082110211E-7
8.9500000000000000000000000E-1 6.7294969675076622409915422E-2 1.0955894844071988223169060E-3 5.9950153129928138494249896E-7
9.0000000000000000000000000E-1 6.8692163548120766251402163E-2 1.1407967877969454918466445E-3 6.4996738604654133185519338E-7
9.0500000000000000000000000E-1 7.0109334292721933976505167E-2 1.1875529846687764049759029E-3 7.0430489434115996830818008E-7
9.1000000000000000000000000E-1 7.1546625969598141631294168E-2 1.2358995619913343140447855E-3 7.6278143334357907981014993E-7
9.1500000000000000000000000E-1 7.3004182279645846180234902E-2 1.2858787647632068835362051E-3 8.2568071441165998051589832E-7
9.2000000000000000000000000E-1 7.4482146557843353469343817E-2 1.3375336011462552540587922E-3 8.9330364245552312660862109E-7
9.2500000000000000000000000E-1 7.5980661767290032622313699E-2 1.3909078474553725108022463E-3 9.6596921244673614946499817E-7
9.3000000000000000000000000E-1 7.7499870493380203447024599E-2 1.4460460530019684378908941E-3 1.0440154442729458067428280E-6
9.3500000000000000000000000E-1 7.9039914938110545841822319E-2 1.5029935447885486024319625E-3 1.1278003571482421910880819E-6
9.4000000000000000000000000E-1 8.0600936914519863503802942E-2 1.5617964320518293083436963E-3 1.2177029848082194062923758E-6
9.4500000000000000000000000E-1 8.2183077841260018439782605E-2 1.6225016106519052285789149E-3 1.3141244327368131903783627E-6
9.5000000000000000000000000E-1 8.3786478737296837849204540E-2 1.6851567673050635017509375E-3 1.4174889786895093523723974E-6
9.5500000000000000000000000E-1 8.5411280216739780871357583E-2 1.7498103836579167004064669E-3 1.5282452177943835072669007E-6
9.6000000000000000000000000E-1 8.7057622483799139451256415E-2 1.8165117402006072766996600E-3 1.6468672535286079992933005E-6
9.6500000000000000000000000E-1 8.8725645327869535163572410E-2 1.8853109200169177989451547E-3 1.7738559358835011513531220E-6
9.7000000000000000000000000E-1 9.0415488118738462226234898E-2 1.9562588123692044400017462E-3 1.9097401480458516738878356E-6
9.7500000000000000000000000E-1 9.2127289801918616118812191E-2 2.0294071161161556948740768E-3 2.0550781429370814233991242E-6
9.8000000000000000000000000E-1 9.3861188894102737179548842E-2 2.1048083429614641182856883E-3 2.2104589309647666003174976E-6
9.8500000000000000000000000E-1 9.5617323478739689272966253E-2 2.1825158205315859100830007E-3 2.3765037203530745275536421E-6
9.9000000000000000000000000E-1 9.7395831201730485081195914E-2 2.2625836952808513629132638E-3 2.5538674114297437564110687E-6
9.9500000000000000000000000E-1 9.9196849267242961760671644E-2 2.3450669352222784474319002E-3 2.7432401462572926646355159E-6
1.0000000000000000000000000E+0 1.0102051443364380360543185E-1 2.4300213324825320691908352E-3 2.9453489150051391263263336E-6

